Multi-Order Hyperbolic Graph Convolution and Aggregated Attention for Social Event Detection

Social event detection (SED) is a task focused on identifying specific real-world events and has broad applications across various domains. It is integral to many mobile applications with social features, including major platforms like Twitter, Weibo, and Facebook. By enabling the analysis of social events, SED provides valuable insights for businesses to understand consumer preferences and supports public services in handling emergencies and disaster management. Due to the hierarchical structure of event detection data, traditional approaches in Euclidean space often fall short in capturing the complexity of such relationships. While existing methods in both Euclidean and hyperbolic spaces have shown promising results, they tend to overlook multi-order relationships between events. To address these limitations, this paper introduces a novel framework, Multi-Order Hyperbolic Graph Convolution with Aggregated Attention (MOHGCAA), designed to enhance the performance of SED. Experimental results demonstrate significant improvements under both supervised and unsupervised settings. To further validate the effectiveness and robustness of the proposed framework, we conducted extensive evaluations across multiple datasets, confirming its superiority in tackling common challenges in social event detection.

==> manifest.txt <==
% Copyright 2019-2024 Elsevier Ltd
%
% Version 2.4
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3c
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.3c or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

manifest.txt
  This file

README
  A brief readme documentation

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template to be used for manuscript preparation (single column).
  
cas-dc-template.tex
  TeX template to be used for manuscript preparation (double column).

cas-sc-sample.tex
 Minimum working exmple (MWE) file - single column.

cas-dc-sample.tex
 Minimum working exmple (MWE) file - double column.

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc-cas.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


Directory figs/

Contains images used in the sample PDF.

 cas-grabs.pdf
 cas-munnar-2024.jpg
 cas-pic1.pdf

